Data selection for multi-task learning under dynamic constraints

Learning-based techniques are increasingly effective at controlling complex systems using data-driven models. However, most work done so far has focused on learning individual tasks or control laws. Hence, it is still a largely unaddressed research question how multiple tasks can be learned efficiently and simultaneously on the same system. In particular, no efficient state space exploration schemes have been designed for multi-task control settings. Using this research gap as our main motivation, we present an algorithm that approximates the smallest data set that needs to be collected in order to achieve high control performance for multiple learning-based control laws. We describe system uncertainty using a probabilistic Gaussian process model, which allows us to quantify the impact of potentially collected data on each learning-based controller. We then determine the optimal measurement locations by solving a stochastic optimization problem approximately. We show that, under reasonable assumptions, the approximate solution converges towards that of the exact problem. Additionally, we provide a numerical illustration of the proposed algorithm.

==> plots/const_real.txt <==
c_stdul T_Horul T_Hor c_m 
0.0000000000 1.0000000000 1.0000000000 0.0000000000 
0.0000000000 2.0000000000 2.0000000000 0.0000000000 
0.0000000000 3.0000000000 3.0000000000 0.0000000000 
0.0000000000 4.0000000000 4.0000000000 0.0000000000 
0.0000000000 5.0000000000 5.0000000000 0.0000000000 
0.0000000000 6.0000000000 6.0000000000 0.0000000000 
0.0000000000 7.0000000000 7.0000000000 0.0000000000 
0.0000000000 8.0000000000 8.0000000000 0.0000000000 
0.0000000000 9.0000000000 9.0000000000 0.0000000000 
0.0000000000 10.0000000000 10.0000000000 0.0000000000 
0.0000000000 11.0000000000 11.0000000000 0.0000000000 
0.0000000000 12.0000000000 12.0000000000 0.0000000000 
0.0000000000 13.0000000000 13.0000000000 0.0000000000 
0.0000000000 14.0000000000 14.0000000000 0.0000000000 
0.0000000000 15.0000000000 15.0000000000 0.0000000000 
0.0000000000 16.0000000000 16.0000000000 0.0000000000 
0.0000000000 17.0000000000 17.0000000000 0.0000000000 
0.0000000000 18.0000000000 18.0000000000 0.0000000000 
0.0000000000 19.0000000000 19.0000000000 0.0000000000 
0.0000000000 20.0000000000 20.0000000000 0.0000000000 
0.0000000000 21.0000000000 21.0000000000 0.0000000000 
0.0000000000 22.0000000000 22.0000000000 0.0000000000 
0.0000000000 23.0000000000 23.0000000000 0.0000000000 
0.0000000000 24.0000000000 24.0000000000 0.0000000000 
0.0000000000 25.0000000000 25.0000000000 0.0000000000 
0.0000000000 26.0000000000 26.0000000000 0.0000000000 
0.0000000000 27.0000000000 27.0000000000 0.0000000000 
0.0000000000 28.0000000000 28.0000000000 0.0000000000 
0.0000000000 29.0000000000 29.0000000000 0.0000000000 
0.0000000000 30.0000000000 30.0000000000 0.0000000000 
0.0000000000 31.0000000000 31.0000000000 0.0000000000 
0.0070135749 32.0000000000 32.0000000000 0.0029051178 
0.0126778525 33.0000000000 33.0000000000 0.0052513385 
0.0052430950 34.0000000000 34.0000000000 0.0021717611 
0.0000000000 35.0000000000 35.0000000000 0.0000000000 
0.0000000000 36.0000000000 36.0000000000 0.0000000000 
0.0000000000 37.0000000000 37.0000000000 0.0000000000 
0.0000000000 38.0000000000 38.0000000000 0.0000000000 
0.0000000000 39.0000000000 39.0000000000 0.0000000000 
0.0000000000 40.0000000000 40.0000000000 0.0000000000 
0.0000000000 41.0000000000 41.0000000000 0.0000000000 
0.0000000000 42.0000000000 42.0000000000 0.0000000000 
0.0000000000 43.0000000000 43.0000000000 0.0000000000 
0.0000000000 44.0000000000 44.0000000000 0.0000000000 
0.0000000000 45.0000000000 45.0000000000 0.0000000000 
0.0000000000 46.0000000000 46.0000000000 0.0000000000 
0.0000000000 47.0000000000 47.0000000000 0.0000000000 
0.0000000000 48.0000000000 48.0000000000 0.0000000000 
0.0000000000 49.0000000000 49.0000000000 0.0000000000 
0.0000000000 50.0000000000 50.0000000000 0.0000000000 
0.0000000000 51.0000000000 51.0000000000 0.0000000000 
0.0000000000 52.0000000000 52.0000000000 0.0000000000 
0.0000000000 53.0000000000 53.0000000000 0.0000000000 
0.0000000000 54.0000000000 54.0000000000 0.0000000000 
0.0000000000 55.0000000000 55.0000000000 0.0000000000 
0.0000000000 56.0000000000 56.0000000000 0.0000000000 
0.0000000000 57.0000000000 57.0000000000 0.0000000000 
0.0000000000 58.0000000000 58.0000000000 0.0000000000 
0.0000000000 59.0000000000 59.0000000000 0.0000000000 
0.0000000000 60.0000000000 60.0000000000 0.0000000000 
0.0000000000 61.0000000000 61.0000000000 0.0000000000 
0.0000000000 62.0000000000 62.0000000000 0.0000000000 
0.0000000000 63.0000000000 63.0000000000 0.0000000000 
0.0000000000 64.0000000000 64.0000000000 0.0000000000 
0.0000000000 65.0000000000 65.0000000000 0.0000000000 
0.0000000000 66.0000000000 66.0000000000 0.0000000000 
0.0000000000 67.0000000000 67.0000000000 0.0000000000 
0.0000000000 68.0000000000 68.0000000000 0.0000000000 
0.0000000000 69.0000000000 69.0000000000 0.0000000000 
0.0000000000 70.0000000000 70.0000000000 0.0000000000 
0.0000000000 71.0000000000 71.0000000000 0.0000000000 
0.0000000000 72.0000000000 72.0000000000 0.0000000000 
0.0000000000 73.0000000000 73.0000000000 0.0000000000 
0.0000000000 74.0000000000 74.0000000000 0.0000000000 
0.0000000000 75.0000000000 75.0000000000 0.0000000000 
0.0000000000 76.0000000000 76.0000000000 0.0000000000 
0.0000000000 77.0000000000 77.0000000000 0.0000000000 
0.0000000000 78.0000000000 78.0000000000 0.0000000000 
0.0000000000 79.0000000000 79.0000000000 0.0000000000 
0.0000000000 80.0000000000 80.0000000000 0.0000000000 
0.0000000000 81.0000000000 81.0000000000 0.0000000000 
0.0070135749 82.0000000000 82.0000000000 0.0029051178 
0.0126778525 83.0000000000 83.0000000000 0.0052513385 
0.0052430950 84.0000000000 84.0000000000 0.0021717611 
0.0000000000 85.0000000000 85.0000000000 0.0000000000 
0.0000000000 86.0000000000 86.0000000000 0.0000000000 
0.0000000000 87.0000000000 87.0000000000 0.0000000000 
0.0000000000 88.0000000000 88.0000000000 0.0000000000 
0.0000000000 89.0000000000 89.0000000000 0.0000000000 
0.0000000000 90.0000000000 90.0000000000 0.0000000000 
0.0000000000 91.0000000000 91.0000000000 0.0000000000 
0.0000000000 92.0000000000 92.0000000000 0.0000000000 
0.0000000000 93.0000000000 93.0000000000 0.0000000000 
0.0000000000 94.0000000000 94.0000000000 0.0000000000 
0.0000000000 95.0000000000 95.0000000000 0.0000000000 
0.0000000000 96.0000000000 96.0000000000 0.0000000000 
0.0000000000 97.0000000000 97.0000000000 0.0000000000 
0.0000000000 98.0000000000 98.0000000000 0.0000000000 
0.0000000000 99.0000000000 99.0000000000 0.0000000000 
0.0000000000 100.0000000000 100.0000000000 0.0000000000 
0.0000000000 100.0000000000     
0.0000000000 99.0000000000     
0.0000000000 98.0000000000     
0.0000000000 97.0000000000     
0.0000000000 96.0000000000     
0.0000000000 95.0000000000     
0.0000000000 94.0000000000     
0.0000000000 93.0000000000     
0.0000000000 92.0000000000     
0.0000000000 91.0000000000     
0.0000000000 90.0000000000     
0.0000000000 89.0000000000     
0.0000000000 88.0000000000     
0.0000000000 87.0000000000     
0.0000000000 86.0000000000     
0.0000000000 85.0000000000     
-0.0008995729 84.0000000000     
-0.0021751756 83.0000000000     
-0.0012033392 82.0000000000     
0.0000000000 81.0000000000     
0.0000000000 80.0000000000     
0.0000000000 79.0000000000     
0.0000000000 78.0000000000     
0.0000000000 77.0000000000     
0.0000000000 76.0000000000     
0.0000000000 75.0000000000     
0.0000000000 74.0000000000     
0.0000000000 73.0000000000     
0.0000000000 72.0000000000     
0.0000000000 71.0000000000     
0.0000000000 70.0000000000     
0.0000000000 69.0000000000     
0.0000000000 68.0000000000     
0.0000000000 67.0000000000     
0.0000000000 66.0000000000     
0.0000000000 65.0000000000     
0.0000000000 64.0000000000     
0.0000000000 63.0000000000     
0.0000000000 62.0000000000     
0.0000000000 61.0000000000     
0.0000000000 60.0000000000     
0.0000000000 59.0000000000     
0.0000000000 58.0000000000     
0.0000000000 57.0000000000     
0.0000000000 56.0000000000     
0.0000000000 55.0000000000     
0.0000000000 54.0000000000     
0.0000000000 53.0000000000     
0.0000000000 52.0000000000     
0.0000000000 51.0000000000     
0.0000000000 50.0000000000     
0.0000000000 49.0000000000     
0.0000000000 48.0000000000     
0.0000000000 47.0000000000     
0.0000000000 46.0000000000     
0.0000000000 45.0000000000     
0.0000000000 44.0000000000     
0.0000000000 43.0000000000     
0.0000000000 42.0000000000     
0.0000000000 41.0000000000     
0.0000000000 40.0000000000     
0.0000000000 39.0000000000     
0.0000000000 38.0000000000     
0.0000000000 37.0000000000     
0.0000000000 36.0000000000     
0.0000000000 35.0000000000     
-0.0008995729 34.0000000000     
-0.0021751756 33.0000000000     
-0.0012033392 32.0000000000     
0.0000000000 31.0000000000     
0.0000000000 30.0000000000     
0.0000000000 29.0000000000     
0.0000000000 28.0000000000     
0.0000000000 27.0000000000     
0.0000000000 26.0000000000     
0.0000000000 25.0000000000     
0.0000000000 24.0000000000     
0.0000000000 23.0000000000     
0.0000000000 22.0000000000     
0.0000000000 21.0000000000     
0.0000000000 20.0000000000     
0.0000000000 19.0000000000     
0.0000000000 18.0000000000     
0.0000000000 17.0000000000     
0.0000000000 16.0000000000     
0.0000000000 15.0000000000     
0.0000000000 14.0000000000     
0.0000000000 13.0000000000     
0.0000000000 12.0000000000     
0.0000000000 11.0000000000     
0.0000000000 10.0000000000     
0.0000000000 9.0000000000     
0.0000000000 8.0000000000     
0.0000000000 7.0000000000     
0.0000000000 6.0000000000     
0.0000000000 5.0000000000     
0.0000000000 4.0000000000     
0.0000000000 3.0000000000     
0.0000000000 2.0000000000     
0.0000000000 1.0000000000     


==> plots/dat_dist.txt <==
X_1 X_2 Xref2_1 Xref2_2 Xref3_1 Xref3_2 Xdat_1 Xdat_2 Xref1_1 Xref1_2 
-1.335160 -1.394146 0.125333 0.992115 0.497380 0.998027 1.210043 0.188152 0.000000 0.000000 
2.970978 -2.248448 0.248690 0.968583 0.963507 0.992115 -0.216701 -2.412555     
-0.394264 0.199843 0.368125 0.929776 1.369094 0.982287 -0.284816 0.744686     
0.161413 2.746195 0.481754 0.876307 1.688656 0.968583 0.746893 0.984083     
-2.751250 1.592248 0.587785 0.809017 1.902113 0.951057 -0.100510 -0.075270     
-0.636666 -1.072337 0.684547 0.728969 1.996053 0.929776 -0.752071 -1.253438     
0.412940 0.238938 0.770513 0.637424 1.964575 0.904827 0.142347 0.343751     
-2.809149 1.151466 0.844328 0.535827 1.809654 0.876307 0.453968 -0.407980     
-0.717938 1.264176 0.904827 0.425779 1.541026 0.844328 2.999331 0.483084     
0.534305 -0.423471 0.951057 0.309017 1.175571 0.809017         
0.920921 1.378203 0.982287 0.187381 0.736249 0.770513         
-0.954355 0.104952 0.998027 0.062791 0.250666 0.728969         
2.600792 -1.065037 0.998027 -0.062791 -0.250666 0.684547         
-2.955569 2.140262 0.982287 -0.187381 -0.736249 0.637424         
-1.550310 -2.343903 0.951057 -0.309017 -1.175571 0.587785         
0.273686 -0.623278 0.904827 -0.425779 -1.541026 0.535827         
0.094525 -1.771348 0.844328 -0.535827 -1.809654 0.481754         
-1.682181 -0.070444 0.770513 -0.637424 -1.964575 0.425779         
1.458217 -0.687962 0.684547 -0.728969 -1.996053 0.368125         
0.001958 1.421484 0.587785 -0.809017 -1.902113 0.309017         
-0.506239 -1.903430 0.481754 -0.876307 -1.688656 0.248690         
2.913906 1.043904 0.368125 -0.929776 -1.369094 0.187381         
2.722040 -1.593523 0.248690 -0.968583 -0.963507 0.125333         
-2.284339 1.095982 0.125333 -0.992115 -0.497380 0.062791         
-1.252328 2.957435 0.000000 -1.000000 -0.000000 0.000000         
1.415638 -0.354925 -0.125333 -0.992115 0.497380 -0.062791         
-2.206311 0.774791 -0.248690 -0.968583 0.963507 -0.125333         
1.587839 -1.734996 -0.368125 -0.929776 1.369094 -0.187381         
1.592551 1.944857 -0.481754 -0.876307 1.688656 -0.248690         
2.386108 -2.107054 -0.587785 -0.809017 1.902113 -0.309017         
-2.440046 -1.208082 -0.684547 -0.728969 1.996053 -0.368125         
1.662048 -2.855537 -0.770513 -0.637424 1.964575 -0.425779         
-1.278158 -1.063209 -0.844328 -0.535827 1.809654 -0.481754         
-2.872906 2.166687 -0.904827 -0.425779 1.541026 -0.535827         
2.750882 2.573426 -0.951057 -0.309017 1.175571 -0.587785         
2.723212 0.895342 -0.982287 -0.187381 0.736249 -0.637424         
2.454463 -1.846730 -0.998027 -0.062791 0.250666 -0.684547         
2.785028 -1.534187 -0.998027 0.062791 -0.250666 -0.728969         
-1.527373 -1.543683 -0.982287 0.187381 -0.736249 -0.770513         
0.828813 2.832956 -0.951057 0.309017 -1.175571 -0.809017         
-1.584721 0.173550 -0.904827 0.425779 -1.541026 -0.844328         
1.180398 2.505939 -0.844328 0.535827 -1.809654 -0.876307         
-0.834376 -2.308308 -0.770513 0.637424 -1.964575 -0.904827         
-2.202416 -0.249672 -0.684547 0.728969 -1.996053 -0.929776         
-0.765260 -1.597537 -0.587785 0.809017 -1.902113 -0.951057         
1.261294 2.691475 -0.481754 0.876307 -1.688656 -0.968583         
1.211711 -2.773610 -0.368125 0.929776 -1.369094 -0.982287         
2.841204 -0.974191 -0.248690 0.968583 -0.963507 -0.992115         
1.286913 2.659138 -0.125333 0.992115 -0.497380 -0.998027         
-1.440189 1.753141 -0.000000 1.000000 -0.000000 -1.000000         
2.099301 -0.050315 0.125333 0.992115 0.497380 -0.998027         
1.757864 -2.559805 0.248690 0.968583 0.963507 -0.992115         
2.578458 1.729467 0.368125 0.929776 1.369094 -0.982287         
0.235893 2.339899 0.481754 0.876307 1.688656 -0.968583         
-0.973675 2.002399 0.587785 0.809017 1.902113 -0.951057         
2.612633 0.283346 0.684547 0.728969 1.996053 -0.929776         
-0.809669 -1.614275 0.770513 0.637424 1.964575 -0.904827         
-0.731319 1.533836 0.844328 0.535827 1.809654 -0.876307         
2.497430 -1.138506 0.904827 0.425779 1.541026 -0.844328         
1.548538 -1.270184 0.951057 0.309017 1.175571 -0.809017         
2.465741 -2.475535 0.982287 0.187381 0.736249 -0.770513         
-0.777821 -2.472845 0.998027 0.062791 0.250666 -0.728969         
-2.399781 -2.764272 0.998027 -0.062791 -0.250666 -0.684547         
-0.664500 -0.703476 0.982287 -0.187381 -0.736249 -0.637424         
-2.555039 -2.105486 0.951057 -0.309017 -1.175571 -0.587785         
-1.513986 1.256195 0.904827 -0.425779 -1.541026 -0.535827         
-2.005819 -0.006456 0.844328 -0.535827 -1.809654 -0.481754         
1.778564 2.323749 0.770513 -0.637424 -1.964575 -0.425779         
0.896306 -0.856168 0.684547 -0.728969 -1.996053 -0.368125         
1.271288 -2.340528 0.587785 -0.809017 -1.902113 -0.309017         
-2.262197 1.605344 0.481754 -0.876307 -1.688656 -0.248690         
-2.122698 -2.467852 0.368125 -0.929776 -1.369094 -0.187381         
-0.190959 -0.253019 0.248690 -0.968583 -0.963507 -0.125333         
0.303001 1.986201 0.125333 -0.992115 -0.497380 -0.062791         
1.292387 1.926038 0.000000 -1.000000 -0.000000 -0.000000         
1.416156 2.506355 -0.125333 -0.992115 0.497380 0.062791         
-1.550871 -2.097220 -0.248690 -0.968583 0.963507 0.125333         
1.550565 -2.753729 -0.368125 -0.929776 1.369094 0.187381         
-1.343358 2.418100 -0.481754 -0.876307 1.688656 0.248690         
-0.313801 0.216951 -0.587785 -0.809017 1.902113 0.309017         
-2.511042 2.257332 -0.684547 -0.728969 1.996053 0.368125         
1.124764 1.417875 -0.770513 -0.637424 1.964575 0.425779         
1.557849 -1.433387 -0.844328 -0.535827 1.809654 0.481754         
-1.741740 2.033137 -0.904827 -0.425779 1.541026 0.535827         
0.768086 -1.777511 -0.951057 -0.309017 1.175571 0.587785         
2.728703 0.367860 -0.982287 -0.187381 0.736249 0.637424         
1.826828 -1.706289 -0.998027 -0.062791 0.250666 0.684547         
-1.208176 -2.021303 -0.998027 0.062791 -0.250666 0.728969         
1.516579 0.259157 -0.982287 0.187381 -0.736249 0.770513         
-2.464656 -0.690795 -0.951057 0.309017 -1.175571 0.809017         
2.991240 2.582294 -0.904827 0.425779 -1.541026 0.844328         
-0.537138 -0.433505 -0.844328 0.535827 -1.809654 0.876307         
-1.939835 -1.015773 -0.770513 0.637424 -1.964575 0.904827         
-1.093186 -1.098566 -0.684547 0.728969 -1.996053 0.929776         
0.109403 1.828243 -0.587785 0.809017 -1.902113 0.951057         
-2.338070 0.003399 -0.481754 0.876307 -1.688656 0.968583         
0.279767 -2.225590 -0.368125 0.929776 -1.369094 0.982287         
2.670058 -2.765337 -0.248690 0.968583 -0.963507 0.992115         
-0.817089 0.259689 -0.125333 0.992115 -0.497380 0.998027         
1.489191 -2.078147 -0.000000 1.000000 -0.000000 1.000000         
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    
                    


==> plots/p_N.txt <==
p_stdul Nsul Ns p_m 
0.6525270544 0.0000000000 0.0000000000 0.4600000000 
0.6597433998 1.0000000000 1.0000000000 0.4866666667 
0.9646209106 2.0000000000 2.0000000000 0.7266666667 
0.9280310036 3.0000000000 3.0000000000 0.8133333333 
0.9492318421 4.0000000000 4.0000000000 0.8266666667 
1.0214213562 5.0000000000 5.0000000000 0.8800000000 
1.0330299893 6.0000000000 6.0000000000 0.8866666667 
1.0143095213 7.0000000000 7.0000000000 0.9000000000 
1.0110456950 8.0000000000 8.0000000000 0.9733333333 
1.0000000000 9.0000000000 9.0000000000 1.0000000000 
1.0000000000 10.0000000000 10.0000000000 1.0000000000 
1.0000000000 11.0000000000 11.0000000000 1.0000000000 
1.0000000000 12.0000000000 12.0000000000 1.0000000000 
1.0000000000 13.0000000000 13.0000000000 1.0000000000 
1.0000000000 14.0000000000 14.0000000000 1.0000000000 
1.0000000000 15.0000000000 15.0000000000 1.0000000000 
1.0000000000 16.0000000000 16.0000000000 1.0000000000 
1.0000000000 17.0000000000 17.0000000000 1.0000000000 
1.0000000000 18.0000000000 18.0000000000 1.0000000000 
1.0000000000 19.0000000000 19.0000000000 1.0000000000 
1.0000000000 20.0000000000 20.0000000000 1.0000000000 
1.0000000000 21.0000000000 21.0000000000 1.0000000000 
1.0000000000 22.0000000000 22.0000000000 1.0000000000 
1.0000000000 23.0000000000 23.0000000000 1.0000000000 
1.0000000000 24.0000000000 24.0000000000 1.0000000000 
1.0000000000 25.0000000000 25.0000000000 1.0000000000 
1.0000000000 26.0000000000 26.0000000000 1.0000000000 
1.0000000000 27.0000000000 27.0000000000 1.0000000000 
1.0000000000 28.0000000000 28.0000000000 1.0000000000 
1.0000000000 29.0000000000 29.0000000000 1.0000000000 
1.0000000000 30.0000000000 30.0000000000 1.0000000000 
1.0000000000 30.0000000000     
1.0000000000 29.0000000000     
1.0000000000 28.0000000000     
1.0000000000 27.0000000000     
1.0000000000 26.0000000000     
1.0000000000 25.0000000000     
1.0000000000 24.0000000000     
1.0000000000 23.0000000000     
1.0000000000 22.0000000000     
1.0000000000 21.0000000000     
1.0000000000 20.0000000000     
1.0000000000 19.0000000000     
1.0000000000 18.0000000000     
1.0000000000 17.0000000000     
1.0000000000 16.0000000000     
1.0000000000 15.0000000000     
1.0000000000 14.0000000000     
1.0000000000 13.0000000000     
1.0000000000 12.0000000000     
1.0000000000 11.0000000000     
1.0000000000 10.0000000000     
1.0000000000 9.0000000000     
0.9356209717 8.0000000000     
0.7856904787 7.0000000000     
0.7403033440 6.0000000000     
0.7385786438 5.0000000000     
0.7041014913 4.0000000000     
0.6986356631 3.0000000000     
0.4887124227 2.0000000000     
0.3135899335 1.0000000000     
0.2674729456 0.0000000000     
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        
        

